Joint Analysis of Constraints on f(R) Parametrization from Recent Cosmological Observations

In this study, we present constraints on the parameters of three well-known $f(R)$ gravity models, viz. (i) Hu-Sawicki, (ii) Starobinsky, and (iii) ArcTanh by using a joint analysis of recent cosmological observations. We perform analytical approximations for the Hubble parameter, $H(z)$, and cosmological distances in terms of the Hubble constant $(H_0)$, matter density $(\Omega_{m0})$, and a deviation parameter $b$ for each model. {Our analysis combines early and late-universe cosmological data from five cosmological observations:} (a) Hubble parameter measurements (Cosmic Chronometers), (b) Type Ia Supernovae (Union 3.0), (c) Baryon Acoustic Oscillations (DESI-2025), (d) Gamma-Ray Bursts (GRBs) and (e) Cosmic Microwave Background (CMB). We first optimize the models using each dataset independently, and subsequently, we perform a comprehensive joint analysis combining all four datasets. Our results show that the Hu-Sawicki and ArcTanh models do not deviate significantly from the $\Lambda$CDM model at 95% confidence level for individual datasets and remain consistent at 99% confidence level in the joint analysis. In contrast, the Starobinsky model shows a strong deviation and appears as a viable alternative to $\Lambda$CDM. We also constrain the transition redshift parameter ($z_t$), and check that the obtained value agrees with the values inferred from both early-time measurement (Planck) and late-time data from Type Ia Supernovae. These results support the potential support of $f(R)$ gravity to explain the late-time cosmic acceleration effectively. Finally, a statistical model comparison using $\chi^2_{\text{min}}$, AIC, and BIC indicates that all three $f(R)$ models are favored over $\Lambda$CDM, with the Starobinsky model receiving very strong support.

==> Figures/Praveen_Result_Dec_2024.txt <==
🔵 HU Model
   1. CC
	H0= 66.074 + 5.057 - 4.357
	Om= 0.348 + 0.074 - 0.074
	b=  0.002 + 0.708 - 0.694
   2. Union 3.0
	H0= 74.022 + 4.134 - 3.957
	Om= 0.311 + 0.111 - 0.071
	b=  0.360 + 0.401 - 0.935
   3. DESI'24
	H0= 71.938 + 1.095 - 1.251
	Om= 0.308 + 0.024 - 0.019
	b=  -0.026 + 0.426 - 0.418
   4. CC+Union 3.0+DESI'24+GRBs
	H0= 72.663 + 0.811 - 0.798
	Om= 0.293 + 0.014 - 0.014
	b=  0.378 + 0.136 - 0.159

🔵 Arctanh Model
   1. CC
	H0= 65.986 + 5.053 - 4.541
	Om= 0.351 + 0.078 - 0.074
	b=  -0.007 + 0.724 - 0.707
   2. Union 3.0
	H0= 74.136 + 4.027 - 3.849
	Om= 0.305 + 0.109 - 0.072
	b=  0.393 + 0.366 - 0.869
   3. DESI'24
	H0= 71.907 + 1.031 - 1.285
	Om= 0.307 + 0.023 - 0.018
	b=  0.071 + 0.460 - 0.445
   4. CC+Union 3.0+DESI'24+GRBs
	H0= 72.523 + 0.796 - 0.770
	Om= 0.294 + 0.014 - 0.013
	b=  0.376 + 0.133 - 0.156
